Constructing $\mathrm{NP}^{\mathord{\#}\mathrm P}$-complete problems and ${\mathord{\#}\mathrm P}$-hardness of circuit extraction in phase-free ZH

The ZH calculus is a graphical language for quantum computation reasoning. The phase-free variant offers a simple set of generators that guarantee universality. ZH calculus is effective in MBQC and analysis of quantum circuits constructed with the universal gate set Toffoli+H. While circuits naturally translate to ZH diagrams, finding an ancilla-free circuit equivalent to a given diagram is hard. Here, we show that circuit extraction for phase-free ZH calculus is ${\mathord{\#}\mathrm P}$-hard, extending the existing result for ZX calculus. Another problem believed to be hard is comparing whether two diagrams represent the same process. We show that two closely related problems are $\mathrm{NP}^{\mathord{\#}\mathrm P}$-complete. The first problem is: given two processes represented as diagrams, determine the existence of a computational basis state on which they equalize. The second problem is checking whether the matrix representation of a given diagram contains an entry equal to a given number. Our proof adapts the proof of Cook-Levin theorem to a reduction from a non-deterministic Turing Machine with access to ${\mathord{\#}\mathrm P}$ oracle.

==> figures/star_gen_sum.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5) at (-3, 0) {};
		\node [style=none] (6) at (3, 0) {};
		\node [style=halfscalar] (7) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}

